Spike-Aware INT8 Execution for Spiking Language Models on Commodity CPUs

Binary spike activations allow a language-model runtime to read only active weight columns and replace multiplications by weight sums. We implement this execution strategy in C++ for an 874M-parameter spike-gated language model. Sparse projections use column-major INT8 weights, integer accumulation, and one scale application per output channel; dense projections retain row-major access and FP32 activations. In a single-thread comparison using an early checkpoint, INT8 achieves 23.31 tokens/s versus 9.82 for FP32, while reducing weight storage from 3355.2 to 1087.4 MiB. A variant using INT4 on dense projections saves a further 17.4% of storage but reduces decode throughput by 46.6%. On an AMD Ryzen 7 5800X, the final INT8 checkpoint achieves 22.63 tokens/s on one thread and 47.90 on four threads; 512-token prefill reaches 94.68 tokens/s on eight threads. A separate ARM output-head case study records higher trimmed decode-window energy metrics for two candidate-verification configurations. The results characterize how activation-specific layouts and quantized kernels support CPU deployment of a spike-gated language model.

==> decode_threads.dat <==
x y minus plus
1 22.63 0.21 0.20
2 39.08 0.51 0.97
4 47.90 0.71 2.10
8 47.28 0.39 0.40
16 41.80 0.04 0.55


==> prefill_128.dat <==
x y minus plus
1 32.95 0.45 1.01
2 60.31 4.43 0.01
4 95.75 3.03 1.12
8 116.16 23.73 10.04


==> prefill_16.dat <==
x y minus plus
1 31.92 0.37 1.25
2 59.20 4.52 0.18
4 95.21 13.08 0.77
8 130.89 1.93 1.39


==> prefill_256.dat <==
x y minus plus
1 33.07 0.84 0.17
2 55.68 3.88 2.77
4 96.66 6.80 3.48
8 111.57 1.73 3.87


==> prefill_512.dat <==
x y minus plus
1 29.86 0.70 0.44
2 54.87 1.72 0.53
4 77.69 14.89 9.12
8 94.68 7.21 0.10


==> prefill_64.dat <==
x y minus plus
1 33.46 1.54 0.08
2 60.68 0.39 1.06
4 107.37 0.38 3.62
8 126.35 0.30 2.63

